Cell-Free Integrated Sensing and Communication

Cell-free (CF) integrated sensing and communication (ISAC) merges the CF architecture with ISAC functionalities. CF-ISAC leverages distributed access points, removes cell boundaries, and enhances coverage, spectral efficiency, and reliability. It also improves energy efficiency, enabling robust multi-user communication, distributed multi-static sensing, and seamless resource optimization. A comprehensive survey on CF-ISAC has been lacking. This monograph addresses that gap by covering the foundational principles, cooperative transmission, radar cross-section, target parameter estimation, ISAC integration levels, sensing metrics, and key applications. It also explores the advantages of multi-static sensing. Performance analysis, resource allocation, security, and user/target-centric designs are discussed. Finally, synchronization, multi-target detection, interference management, and fronthaul limitations are discussed. Advanced antenna technologies, network-assisted systems, near-field CF-ISAC, cross-technology integration, and machine learning approaches are presented.

==> Figures/CF_network.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CF_network.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{588.28887939bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58664137)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{CF_network.eps}}%
    \put(0.64275094,0.27000759){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Front-haul link\end{tabular}}}}%
    \put(0.03561794,0.10564746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AP\end{tabular}}}}%
    \put(0.45731563,0.35845728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CPU\end{tabular}}}}%
    \put(0.46500884,0.03748259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}User\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/Outline.eps_tex <==
%% Creator: Inkscape 1.2.2 (732a01da63, 2022-12-09), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Outline.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{461.63374293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.74380257)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{Outline.eps}}%
    \put(0.25941982,0.18209773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.27241696,0.13010799){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.27891516,0.08461687){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.10995175,0.03587698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.22602756,0.55470167){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.24227483,0.50596178){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.34950247,0.46047117){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Secure CF-ISAC\end{tabular}}}}%
    \put(0.26502142,0.41498061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.26502011,0.3629913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.26548289,0.84636654){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.28497917,0.79112815){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.18749873,0.73264019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(2.07718165,1.34050787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{30.42551923\unitlength}\end{minipage}}}%
    \put(0.50074744,1.69914546){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{The Fusion of Cell Free Architecture and ISAC:}}\end{tabular}}}}%
    \put(0.5007474,1.66015301){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{A New Horizon for Next-Generation Wireless Systems}}\end{tabular}}}}%
    \put(0.50086986,1.30717417){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.50086987,1.58011808){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.50086986,0.91400522){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.61506667){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.25763964){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.26353376,1.50296823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CF-MIMO\\\end{tabular}}}}%
    \put(0.23428935,1.44772968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.30825418,1.24825322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l} Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.3050048,1.20276275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.29850604,1.16052143){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.42198245,1.11178154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}NF ISAC\end{tabular}}}}%
    \put(0.33099983,1.06954022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.18477795,1.0272989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Industry progress and standardization\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV1.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV1.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{461.63374293bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.76378925)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV1.eps}}%
    \put(0.27273778,0.17742015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.27789593,0.12543051){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.27672342,0.07993995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.13428237,0.0312001){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.22281234,0.55002364){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.23434745,0.50128375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.36828371,0.45579314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure CF-ISAC\end{tabular}}}}%
    \put(0.26067116,0.41030258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.25970722,0.35831326){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.28278612,0.85143689){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.29650247,0.79619846){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.17518257,0.73771047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(2.07718165,1.39431813){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{30.42551923\unitlength}\raggedright \end{minipage}}}%
    \put(0.50074744,1.72046241){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{The Fusion of Cell Free Architecture and ISAC:}}\end{tabular}}}}%
    \put(0.5007474,1.68146996){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{A New Horizon for Next-Generation Wireless Systems}}\end{tabular}}}}%
    \put(0.50086986,1.38372976){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.50086987,1.61443235){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.50086986,0.91907549){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.62338628){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.50086986,0.26271062){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.27506006,1.5470305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CF-MIMO\\\end{tabular}}}}%
    \put(0.24789945,1.49504128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.31466355,1.31181136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.30326505,1.2663209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.29824762,1.21758096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.44576344,1.16884112){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}NF ISAC\end{tabular}}}}%
    \put(0.36030271,1.1265998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.22886645,1.07461048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Evolution of the ISAC Networks\end{tabular}}}}%
    \put(0.20227288,1.0258705){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Industry progress and standardization\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV2.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.96499946bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.6918767)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV2.eps}}%
    \put(0.16987302,0.33607537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.16995204,0.29087388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.16995204,0.25132329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.1712955,0.2089477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.16995212,0.62418816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.16995212,0.58181253){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.17099516,0.5422619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure CF-ISAC\end{tabular}}}}%
    \put(0.1702998,0.50271123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.17129559,0.45751035){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.16995204,0.8351151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.16987302,0.7870895){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.1712955,0.74188871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(0.30570243,1.39336186){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{26.4526783\unitlength}\raggedright \end{minipage}}}%
    \put(0.52436733,1.65103911){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{The Fusion of Cell Free Architecture and ISAC:}}\end{tabular}}}}%
    \put(0.52436732,1.60866319){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{A New Horizon for Next-Generation Wireless Systems}}\end{tabular}}}}%
    \put(0.47094467,1.18201303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.47094467,0.88349326){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.45904199,0.66852778){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.16073326,1.31018297){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CFMM\\\end{tabular}}}}%
    \put(0.16073326,1.2678073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.16995201,1.14087245){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.1709478,1.10132194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.17099521,1.05894627){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.1709478,1.01657063){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.16995201,0.97136989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Evolution of the ISAC networks\end{tabular}}}}%
    \put(0.06101197,1.49060254){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{I}\\\end{tabular}}}}%
    \put(0.04123692,0.82537915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{IV}\\\end{tabular}}}}%
    \put(0.04971194,0.60636095){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{V}\\\end{tabular}}}}%
    \put(0.03841191,0.32479983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VI}\\\end{tabular}}}}%
    \put(0.02993689,0.06583928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VII}\\\end{tabular}}}}%
    \put(0.05253695,1.30697454){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{II}\\\end{tabular}}}}%
    \put(0.04123692,1.1233465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{III}\\\end{tabular}}}}%
    \put(0.47094465,1.36586552){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.47094463,1.49842684){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Introduction} \\\end{tabular}}}}%
    \put(0.50484521,0.38247497){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.47094464,0.07743152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Conclusion} \\\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV3.eps_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV3.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{530.96499946bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.77883321)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV3.eps}}%
    \put(0.16987307,0.42303184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key challenges in CF-ISAC\end{tabular}}}}%
    \put(0.16995209,0.37783034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Network-assisted CF-ISAC\end{tabular}}}}%
    \put(0.16995209,0.33827975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}New antenna technologies\end{tabular}}}}%
    \put(0.16995217,0.71114462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Performance analysis in CF-ISAC\end{tabular}}}}%
    \put(0.16995217,0.66876899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Resource allocation in CF-ISAC\end{tabular}}}}%
    \put(0.17099521,0.62921836){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure CF-ISAC\end{tabular}}}}%
    \put(0.17029985,0.5896677){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}User/target-centric CF-ISAC\end{tabular}}}}%
    \put(0.17129564,0.54446681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Case studies and discussions\end{tabular}}}}%
    \put(0.16995209,0.92207157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of CF-ISAC\\\end{tabular}}}}%
    \put(0.16987307,0.87404596){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Key features of CF-ISAC\end{tabular}}}}%
    \put(0.17129556,0.82884518){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC versus link-level ISAC design\end{tabular}}}}%
    \put(0.30570248,1.48031832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{26.4526783\unitlength}\raggedright \end{minipage}}}%
    \put(0.52436737,1.73799557){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{Cell-Free Integrated Sensing and Communication:}}\end{tabular}}}}%
    \put(0.52436739,1.69561965){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{Principles, Advances, and Future Directions}}\end{tabular}}}}%
    \put(0.47094473,1.26896949){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{ISAC} \\\end{tabular}}}}%
    \put(0.47094472,0.97044972){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{CF ISAC} \\\end{tabular}}}}%
    \put(0.45904204,0.75548424){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{State of the Art in CF ISAC} \\\end{tabular}}}}%
    \put(0.16073331,1.39713943){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Fundamentals of CFMM\\\end{tabular}}}}%
    \put(0.16073331,1.35476376){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of radar sensing\end{tabular}}}}%
    \put(0.16995207,1.22782891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fundamentals of ISAC\\\end{tabular}}}}%
    \put(0.17094785,1.1882784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC design philosophy\end{tabular}}}}%
    \put(0.17099527,1.14590273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Sensing metrics in ISAC\end{tabular}}}}%
    \put(0.17094785,1.10352709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ISAC applications\end{tabular}}}}%
    \put(0.16995207,1.05832635){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Evolution of the ISAC networks\end{tabular}}}}%
    \put(0.06101202,1.577559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{I}\\\end{tabular}}}}%
    \put(0.04123698,0.91233561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{IV}\\\end{tabular}}}}%
    \put(0.049712,0.69331741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{V}\\\end{tabular}}}}%
    \put(0.03841197,0.41175629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VI}\\\end{tabular}}}}%
    \put(0.02993695,0.07086893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{VII}\\\end{tabular}}}}%
    \put(0.052537,1.393931){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{II}\\\end{tabular}}}}%
    \put(0.04123698,1.21030296){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}\large{III}\\\end{tabular}}}}%
    \put(0.4709447,1.45282198){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamentals of CF and Radar Sensing} \\\end{tabular}}}}%
    \put(0.47094469,1.5853833){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Introduction} \\\end{tabular}}}}%
    \put(0.50484527,0.46943143){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Key Challenges and Open Research Directions} \\\end{tabular}}}}%
    \put(0.47094469,0.08246278){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Conclusion} \\\end{tabular}}}}%
    \put(0.16995209,0.29590465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CF-ISAC and near-filed\end{tabular}}}}%
    \put(0.17129556,0.25352906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Consolidation of complementary technologies\end{tabular}}}}%
    \put(0.17129556,0.21115395){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}ML-based techniques for CF-ISAC\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/OutlineV4.eps_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'OutlineV4.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{985.64802996bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76681371)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{OutlineV4.eps}}%
    \put(0.16468081,0.61464565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{14.24996134\unitlength}\raggedright \end{minipage}}}%
    \put(0.50466341,0.73975883){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\textbf{CF-ISAC: Potential Research Directions}}\end{tabular}}}}%
    \put(0.02694906,0.67038939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Information-theoretic limits\end{tabular}}}}%
    \put(0.02694906,0.64756177){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}CRB for multi-static sensing\end{tabular}}}}%
    \put(0.14681646,0.69896466){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Fundamental Performance Analysis} \\\end{tabular}}}}%
    \put(0.02694906,0.62473412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Trade-offs between SE, sensing accuracy, and EE\end{tabular}}}}%
    \put(0.02694906,0.60190648){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Mobility, synchronization errors, or CSI uncertainty\end{tabular}}}}%
    \put(0.02694906,0.57907884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Scalability analysis in ultra-dense CF deployments\end{tabular}}}}%
    \put(0.54848588,0.66976266){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Joint optimization of power, bandwidth, and beamforming\end{tabular}}}}%
    \put(0.54848588,0.64693503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Task-aware and adaptive beamforming\end{tabular}}}}%
    \put(0.67793306,0.69833793){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Resource Allocation and Beamforming} \\\end{tabular}}}}%
    \put(0.54848588,0.62410739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Coordinated beamforming under imperfect CSI\end{tabular}}}}%
    \put(0.54848588,0.60127975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Hybrid analog-digital beamforming\end{tabular}}}}%
    \put(0.54848588,0.5784521){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Real-time resource sharing under latency and reliability\end{tabular}}}}%
    \put(0.02694906,0.50755227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}ML for dynamic user/AP clustering and scheduling\end{tabular}}}}%
    \put(0.02694906,0.48472465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Federated learning for distributed model training\end{tabular}}}}%
    \put(0.1711372,0.53612754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Intelligent and Learning-Aided Techniques} \\\end{tabular}}}}%
    \put(0.02694906,0.46189701){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Online learning for sensing and adaptive communication\end{tabular}}}}%
    \put(0.02694906,0.43906936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Semantic communication and semantic-aware sensing\end{tabular}}}}%
    \put(0.54848588,0.50755591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Reconfigurable intelligent surfaces\end{tabular}}}}%
    \put(0.54848588,0.48472828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fluid antenna systems\end{tabular}}}}%
    \put(0.68220645,0.53613118){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Integration with Emerging Technologies} \\\end{tabular}}}}%
    \put(0.54848588,0.46190064){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}UAVs, Integrated access and backhaul\end{tabular}}}}%
    \put(0.54848588,0.439073){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Edge/cloud computing\end{tabular}}}}%
    \put(0.02694906,0.36602083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}NOMA and RSMA for joint sensing-communication\end{tabular}}}}%
    \put(0.02694906,0.3431932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Grant-free or contention-based access schemes for low-latency\end{tabular}}}}%
    \put(0.16041557,0.3945961){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Multiple Access and Duplexing Schemes} \\\end{tabular}}}}%
    \put(0.02694906,0.32036556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}FD/semi-duplex for simultaneous transmit-receive sensing\end{tabular}}}}%
    \put(0.02694906,0.29753792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Massive random access and user identification\end{tabular}}}}%
    \put(0.54848588,0.36602448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Eavesdropping and spoofing prevention\end{tabular}}}}%
    \put(0.54848588,0.34319686){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Secure beamforming for data protection and target concealment\end{tabular}}}}%
    \put(0.66165233,0.39459975){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Security, Privacy, and Robustness} \\\end{tabular}}}}%
    \put(0.54848588,0.32036921){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Privacy-preserving sensing \end{tabular}}}}%
    \put(0.54848588,0.29754157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Robust CF-ISAC under jamming, spoofing, or adversarial attacks\end{tabular}}}}%
    \put(0.02694906,0.22753238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Synchronization across distributed APs for coherent combining\end{tabular}}}}%
    \put(0.02694906,0.20470476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Clock and phase error mitigation in multi-static sensing\end{tabular}}}}%
    \put(0.20211305,0.25610766){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Practical Implementation and Hardware Challenges} \\\end{tabular}}}}%
    \put(0.02694906,0.18187712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Fronthaul/backhaul constraints in joint data and CSI sharing\end{tabular}}}}%
    \put(0.02694906,0.15904948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Waveform design for practical transceivers (e.g., OFDM, OTFS, etc.)\end{tabular}}}}%
    \put(0.54848588,0.22753604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Near-field ISAC modeling in CF setups with many distributed APs\end{tabular}}}}%
    \put(0.54848588,0.20470841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Waveform design and frequency-selective channel handling\end{tabular}}}}%
    \put(0.61916241,0.25611131){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Near-Field Operation} \\\end{tabular}}}}%
    \put(0.54848588,0.18188077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Joint delay-angle-Doppler estimation \end{tabular}}}}%
    \put(0.02694906,0.08752209){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}Cross-layer optimization: MAC and PHY co-design\end{tabular}}}}%
    \put(0.02694906,0.06469447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Handover-free mobility support and dynamic AP re-clustering\\\\\end{tabular}}}}%
    \put(0.19146014,0.11609736){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Network-Level Optimization and Protocol Design} \\\end{tabular}}}}%
    \put(0.02694906,0.04186683){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}QoS-aware protocol design\end{tabular}}}}%
    \put(0.02694906,0.01903918){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}EE CF-ISAC for IoT and low-power networks\end{tabular}}}}%
    \put(0.54848588,0.10972314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.80000001}\smash{\begin{tabular}[t]{l}V2X communications with embedded radar capabilities\end{tabular}}}}%
    \put(0.54848588,0.08689551){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Smart factory, indoor robotics with fine-grained sensing/positioning\end{tabular}}}}%
    \put(0.64597447,0.13829841){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{Application-Oriented Studies} \\\end{tabular}}}}%
    \put(0.54848588,0.06406787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Environmental monitoring and disaster response\end{tabular}}}}%
    \put(0.54848588,0.04124023){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Wireless human sensing (e.g., gesture recognition, biometrics)\end{tabular}}}}%
    \put(0.54848588,0.01841258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}Joint sensing and localization in underground or harsh environments\end{tabular}}}}%
  \end{picture}%
\endgroup%

